Multi-scale MRI reconstruction via dilated ensemble networks

As aliasing artefacts are highly structural and non-local, many MRI reconstruction networks use pooling to enlarge filter coverage and incorporate global context. However, this inadvertently impedes fine detail recovery as downsampling creates a resolution bottleneck. Moreover, real and imaginary features are commonly split into separate channels, discarding phase information particularly important to high frequency textures. In this work, we introduce an efficient multi-scale reconstruction network using dilated convolutions to preserve resolution and experiment with a complex-valued version using complex convolutions. Inspired by parallel dilated filters, multiple receptive fields are processed simultaneously with branches that see both large structural artefacts and fine local features. We also adopt dense residual connections for feature aggregation to efficiently increase scale and the deep cascade global architecture to reduce overfitting. The real-valued version of this model outperformed common reconstruction architectures as well as a state-of-the-art multi-scale network whilst being three times more efficient. The complex-valued network yielded better qualitative results when more phase information was present.

==> data/results.csv <==
name,pi,si,pii,sii,piii,siii,params,mins
Undersampled Zero Filled,27.39685822,0.735688686,26.99709511,0.727294207,26.20182991,0.697416246,0,0
Complex U-Net,33.79188156,0.903107107,32.06788254,0.875203013,30.33475876,0.838592112,1.1,7.147873968
Real U-Net (45 chann),33.89484024,0.904549778,32.15354156,0.876847088,30.38525009,0.839551091,1.1,1.634680818
Model (Base),36.10440063,0.930235505,33.21298599,0.893987477,31.01991272,0.853737652,0.417,26.41282429
Model (Add),36.02282333,0.929242074,33.07380676,0.891926467,30.90432167,0.851405978,0.244,22.88172039
Model (Downsampled),35.49479675,0.924468517,32.82325745,0.887960076,30.82828903,0.850155175,0.425,11.49843231
Model (Add + Downsampled),35.66123962,0.925849915,32.85187912,0.88894701,30.78985023,0.848912358,0.252,9.986133146

